To be Critical: Self-Calibrated Weakly Supervised Learning for Salient Object Detection

Weakly-supervised salient object detection (WSOD) aims to develop saliency models using image-level annotations. Despite of the success of previous works, explorations on an effective training strategy for the saliency network and accurate matches between image-level annotations and salient objects are still inadequate. In this work, 1) we propose a self-calibrated training strategy by explicitly establishing a mutual calibration loop between pseudo labels and network predictions, liberating the saliency network from error-prone propagation caused by pseudo labels. 2) we prove that even a much smaller dataset (merely 1.8% of ImageNet) with well-matched annotations can facilitate models to achieve better performance as well as generalizability. This sheds new light on the development of WSOD and encourages more contributions to the community. Comprehensive experiments demonstrate that our method outperforms all the existing WSOD methods by adopting the self-calibrated strategy only. Steady improvements are further achieved by training on the proposed dataset. Additionally, our method achieves 94.7% of the performance of fully-supervised methods on average. And what is more, the fully supervised models adopting our predicted results as "ground truths" achieve successful results (95.6% for BASNet and 97.3% for ITSD on F-measure), while costing only 0.32% of labeling time for pixel-level annotation.

==> authors.txt <==

\vspace{-0 mm} 
\begin{IEEEbiography}
[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{authors/yrpiao.jpg}}]{Yongri Piao}
received the M.Sc. and Ph.D. degrees in information and communication engineering from Pukyong National University, South Korea, in 2005 and 2008, respectively. He is currently an Associate Professor of information and communication engineering with the Dalian University of Technology, China, since 2012. He has authored or coauthored about 80 technical articles in major journals in his research fields and over 30 conference proceedings. His current research interests include 3D computer vision and sensing, object detection and target recognition, and 3D reconstruction and visualization.
\end{IEEEbiography}
\vspace{-60 mm} 

\begin{IEEEbiography}
[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{authors/wj.jpg}}]{Jian Wang}
received the B.S. degree in communication engineering from the Jiangnan University in 2019. He is currently with the IIAU-OIP Lab of Dalian University of Technology. His current research interests include deep learning, salient object detection, and weakly supervised segmentation.
\end{IEEEbiography}
\vspace{-60 mm} 

\begin{IEEEbiography}
[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{authors/mz.jpg}}]{Miao Zhang}
received the B.S. degree in computer science from the Memorial University of Newfoundland, Canada, in 2005, and the Ph.D. degree in electronic engineering from Kwangwoon University, South Korea, in 2012. She was an Assistant Professor with the Department of Game and Mobile Contents, Keimyung University, South Korea, and an Adjunct Professor with the Department of Computer Science, DigiPen Institute of Technology, USA, from 2013 to 2015. She is currently an Associate Professor with the International School of Information Science and Engineering, Dalian University of Technology. Her research interests include computer vision, machine learning, and 3D imaging and visualization.
\end{IEEEbiography}
\vspace{-60 mm} 

\begin{IEEEbiography}
[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{authors/zxm.jpg}}]{Zhengxuan Ma}
received the B.S. degree in software engineering from the Dalian University of Technology in 2019. He is currently with the IIAU-OIP Lab of Dalian University of Technology. His current research interests include deep learning, salient object detection and few-shot learning.
\end{IEEEbiography}
\vspace{-60 mm} 

\begin{IEEEbiography}
[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{authors/hclu.jpg}}]{Huchuan Lu}
(SM'12) received the M.S. degree in signal and information processing and the Ph.D. degree in system engineering from the Dalian University of Technology (DUT), Dalian, China, in 1998 and 2008, respectively. He joined the faculty of the School of Information and Communication Engineering, DUT, in 1998, where he is currently a Full Professor. His current research interests include computer vision and pattern recognition with focus on visual tracking, saliency detection, and segmentation. He is a member of the ACM.
\end{IEEEbiography}
